Solving Min-Max Optimization with Hidden Structure via Gradient Descent Ascent

Many recent AI architectures are inspired by zero-sum games, however, the behavior of their dynamics is still not well understood. Inspired by this, we study standard gradient descent ascent (GDA) dynamics in a specific class of non-convex non-concave zero-sum games, that we call hidden zero-sum games. In this class, players control the inputs of smooth but possibly non-linear functions whose outputs are being applied as inputs to a convex-concave game. Unlike general zero-sum games, these games have a well-defined notion of solution; outcomes that implement the von-Neumann equilibrium of the "hidden" convex-concave game. We prove that if the hidden game is strictly convex-concave then vanilla GDA converges not merely to local Nash, but typically to the von-Neumann solution. If the game lacks strict convexity properties, GDA may fail to converge to any equilibrium, however, by applying standard regularization techniques we can prove convergence to a von-Neumann solution of a slightly perturbed zero-sum game. Our convergence guarantees are non-local, which as far as we know is a first-of-its-kind type of result in non-convex non-concave games. Finally, we discuss connections of our framework with generative adversarial networks.

==> titles.txt <==
A1) A hidden story of convex-concave optimization: Von Neumann precedes Nash again.
A2) Stability Analysis of Latent Convex-Concave Games
A3)[X] Latent Convex-Concave Games. A Success story
A4) On Gradient Descent Ascent for Latent Zero-sum Problems
A5) The Limit Points of Gradient Descent Ascent in Latent (convex-concave/ minmax) Optimization
A6) Solving Min-max latent optimization via Gradient Descent Ascent.
A7) Asymptotic stability of equilibria in latent convex-concave minmax games



B1) From cycles to equilibria in hidden convex concave games
B2) Interaction matters in zero sum games: A hidden convex concave game perspective.
B3) Lyapunov functions in non convex non concave zero sum games
B4)[X] Gradient Ascent Descent converges in regularized hidden convex concave games
B5) Lyapunov functions in latent convex-concave minmax games
B6) Solving Zero-Sum Games with Hidden Structure

B6) Solving Zero-Sum Games with Hidden Structure via Gradient Descent Ascent


C1.Global Convergence to Von Neumann Solutions in Non-Convex Non-Concave Games
C2. When do learning dynamics converge in zero-sum games?
C3. Zero-Sum Games with Hidden Structure
C4. Von Neumann Solutions for Non-Convex Non-Concave Games
C5. Von Neumann Solutions for Non-Convex Non-Concave Games: Hidden Structure Drives Global Asymptotic Stability
C6. Solving Non-Convex Non-Concave Games with Gradient Descent Ascent
